Fundamental Limits of Covert queueing under Busy-Period Observations

Consider a queueing system operated by Bob, which is intended to serve only jobs generated by a legitimate user, Willie. Willie's jobs arrive according to a Poisson process, and the service times are exponentially distributed. Bob seeks to covertly serve additional jobs arriving according to an independent Poisson process, without Willie detecting their presence. As the legitimate user, Willie is provided with certain statistics of each busy period by Bob. In particular, we consider two statistics: (i) the number of jobs served during each busy period and (ii) the duration of each busy period. We establish that, under either statistic, the maximum expected number of additional jobs that Bob can covertly serve obeys a square-root law. Specifically, over n busy periods, Bob can covertly serve additional jobs in the order of square root of n, whereas any scaling which is above square root of n enables Willie to asymptotically detect the presence of these additional jobs with vanishing error probability. Furthermore, we characterize the scaling constant associated with the square-root law, which we refer to as the covert queueing constant, for each of the two statistics. We compare the scaling constants corresponding to the two statistics and argue that the scaling constant under statistic (i) is no greater than that under statistic (ii).

==> figures/kx_vs_muky.csv <==
lambda_w,KX,mu_KY
0.05,14.284271211385061,103.3145903452187
0.06967871485943776,12.147937311093719,75.0153594277094
0.0893574297188755,10.76953569615358,59.16140298031315
0.10903614457831326,9.787843517642703,49.016578385361036
0.12871485943775102,9.044158356469651,41.96380706832784
0.14839357429718877,8.456400450642287,36.77399088186323
0.16807228915662653,7.977301715275045,32.79350966381961
0.18775100401606426,7.577472732233332,29.642667226675826
0.20742971887550204,7.237556616928251,27.085777787457666
0.22710843373493977,6.944217895753066,24.968788352527106
0.24678714859437756,6.687931583080809,23.186741586689283
0.2664658634538153,6.46168956996638,21.665653888184323
0.286144578313253,6.260206060717977,20.351869705484553
0.3058232931726908,6.0794094422222,19.205524955550388
0.32550200803212853,5.916106065847931,18.196380824383127
0.3451807228915663,5.767751192783764,17.301082160396206
0.36485943775100405,5.6322889514252585,16.501302719014877
0.3845381526104418,5.508038013157705,15.782459642585426
0.40421686746987956,5.393608316524162,15.132803241506547
0.4238955823293173,5.287839345356382,14.542760155907537
0.4435742971887551,5.189753665637315,14.004451239379229
0.4632530120481928,5.098521455912086,13.511332231179956
0.4829317269076306,5.013433084811294,13.057922208672432
0.5026104417670684,4.93387766421506,12.639595774018561
0.5222891566265061,4.859326098318021,12.252422174817681
0.5419678714859438,4.789317556062416,11.893039436927072
0.5616465863453817,4.723448579121354,11.558554927094127
0.5813253012048194,4.6613642396091075,11.246466088210452
0.6010040160642571,4.602750906941175,10.954596727854746
0.6206827309236949,4.547330289011196,10.681045406614395
0.6403614457831327,4.494854490728278,10.424143331974168
0.6600401606425704,4.445101890927694,10.18241977135406
0.6797188755020082,4.397873682250884,9.954573463606101
0.6993975903614459,4.35299095166425,9.739448848535902
0.7190763052208836,4.310292204603885,9.536016192500444
0.7387550200803215,4.269631255273504,9.343354884458423
0.7584337349397592,4.230875420819852,9.16063932734746
0.7781124497991969,4.193903969015421,8.987126965927434
0.7977911646586346,4.158606778468892,8.822148082694962
0.8174698795180725,4.124883177838889,8.665097064356754
0.8371485943775102,4.09264093648143,8.51542489724173
0.8568273092369479,4.061795383745576,8.372632694383807
0.8765060240963857,4.032268637996513,8.23626609239713
0.8961847389558234,4.003988929583832,8.105910384674669
0.9158634538152612,3.9768900045341593,7.981186280353634
0.935542168674699,3.9509105978476815,7.861746197075222
0.9552208835341367,3.925993967008323,7.747271010703548
0.9748995983935744,3.9020874777487005,7.6374671975619535
0.9945783132530122,3.879142235300133,7.532064314929409
1.0142570281124499,3.8571127553497235,7.430812773952136
1.0339357429718876,3.835956669756889,7.333481866093592
1.0536144578313256,3.815634462779381,7.239858010048348
1.0732931726907633,3.796109234147126,7.149743190888209
1.092971887550201,3.777346485819934,7.062953567268958
1.1126506024096388,3.759313929687558,6.979318225941626
1.1323293172690765,3.7419813138302507,6.898678065691498
1.1520080321285142,3.7253202652651027,6.8208847952704375
1.171686746987952,3.7093041473664723,6.745800031947386
1.1913654618473897,3.693907930374715,6.673294489088378
1.2110441767068274,3.679108073601911,6.603247242654663
1.2307228915662654,3.6648824181112443,6.535545067817344
1.250401606425703,3.6512100887919843,6.470081837983974
1.2700803212851408,3.638071404878133,6.406757979489887
1.2897590361445785,3.6254477980684285,6.345479976026515
1.3094377510040163,3.6133217375009736,6.2861599175911795
1.329116465863454,3.601676660919202,6.228715089359399
1.3487951807228917,3.590496911438976,6.173067596415662
1.3684738955823295,3.5797676793906956,6.119144020754467
1.3881526104417672,3.5694749487666013,6.0668751073249005
1.4078313253012051,3.55960544785307,6.016195476345044
1.4275100401606429,3.55014660367144,5.967043359268237
1.4471887550200806,3.5410864998895915,5.919360356457959
1.4668674698795183,3.532413837900724,5.873091213868338
1.486546184738956,3.524117900796174,5.828183617810599
1.5062248995983938,3.516188519986062,5.784588005579467
1.5259036144578315,3.508616044245601,5.742257390728664
1.5455823293172692,3.5013913109862638,5.701147201662179
1.565261044176707,3.494505619570153,5.661215132376735
1.584939759036145,3.4879507065029487,5.622421004303252
1.6046184738955827,3.4817187223561485,5.584726638301021
1.6242971887550204,3.475802210282986,5.54809573594797
1.6439759036144581,3.470194086004761,5.512493769352677
1.6636546184738958,3.4648876191553644,5.477887878787433
1.6833333333333336,3.459876415881756,5.444246777506432
1.7030120481927713,3.455154402607149,5.411540663172348
1.722690763052209,3.450715810871763,5.379741135366562
1.7423694779116468,3.4465551631733438,5.348821118706265
1.7620481927710847,3.4426672597362913,5.318754791134445
1.7817269076305224,3.4390471661442494,5.2895175168313475
1.8014056224899602,3.4356902017764823,5.261085784465563
1.821084337349398,3.432591928993311,5.233437147218933
1.8407630522088356,3.429748143020404,5.206550169674364
1.8604417670682734,3.4271548624858243,5.180404375900061
1.880120481927711,3.4248083205674815,5.154980201709525
1.8997991967871488,3.4227049567120673,5.130258949789458
1.9194779116465865,3.4208414088896633,5.106222747633913
1.9391566265060243,3.4192145063511035,5.082854508091197
1.9588353413654622,3.417821262857759,5.06013789234168
1.9785140562249,3.416658870355866,5.038057275142325
1.9981927710843377,3.415724693069677,5.016597712185364
2.0178714859437754,3.4150162619898157,4.995744909428426
2.037550200803213,3.4145312697350256,4.975485194270432
2.057228915662651,3.4142675657672945,4.955805488451715
2.0769076305220886,3.414223151941884,4.936693282567674
2.0965863453815263,3.414396178375327,4.9181366120951955
2.116265060240964,3.414784939615772,4.900124034837265
2.135943775100402,3.4153878711013945,4.882644609698999
2.1556224899598395,3.4162035458937234,4.865687876714364
2.1753012048192772,3.4172306716738774,4.849243838249498
2.194979919678715,3.4184680879907283,4.833302941313407
2.2146586345381527,3.419914763750978,4.817856060924017
2.2343373493975904,3.421569794942049,4.802894484411334
2.254016064257028,3.423432402579548,4.788409896694908
2.273694779116466,3.4255019308718686,4.774394366530074
2.2933734939759036,3.4277778455952697,4.760840333334261
2.3130522088353414,3.4302597326734934,4.747740595051368
2.332730923694779,3.432947296956686,4.735088296649698
2.352409638554217,3.4358403611950425,4.722876919352476
2.3720883534136545,3.438938865203248,4.711100270546142
2.3917670682730927,3.4422428652123904,4.699752474333805
2.4114457831325304,3.4457525334066315,4.688827962705567
2.431124497991968,3.449468157642494,4.6783214672982405
2.450803212851406,3.4533901413492014,4.6682280117194646
2.4704819277108436,3.4575190036090544,4.658542904414154
2.4901606425702814,3.461855379417392,4.6492617320518175
2.509839357429719,3.466400020122223,4.6403803534163055
2.529518072289157,3.471153794044169,4.6318948937802915
2.5491967871485945,3.476117687277894,4.62380173974904
2.5688755020080323,3.481292804676768,4.616097534559566
2.58855421686747,3.4866803710230463,4.608779173822737
2.6082329317269077,3.492281732386429,4.601843801696656
2.6279116465863455,3.4980983576744498,4.595288807482796
2.647590361445783,3.504131840378718,4.589111822635339
2.667269076305221,3.5103839005216737,4.58331071817796
2.6869477911646586,3.516856386809142,4.5778836025214895
2.7066265060240964,3.5235512789946295,4.572828819678094
2.726305220883534,3.530470690462011,4.568144947872856
2.745983935742972,3.5376168710339493,4.56383079853967
2.76566265060241,3.5449922100141795,4.559885415716701
2.7853413654618477,3.5525992394725705,4.556308075830069
2.8050200803212855,3.5604406377827145,4.553098287872534
2.824698795180723,3.568519233422711,4.550255793980067
2.844377510040161,3.5768380090507392,4.54778057041027
2.8640562248995987,3.5854001058680303,4.5456728289300505
2.8837349397590364,3.59420882828294,4.543933018617935
2.903413654618474,3.603267648890956,4.542561828092068
2.923092369477912,3.6125802137867122,4.541560188190605
2.9427710843373496,3.6221503482254254,4.540929274993772
2.9624497991967873,3.631982062652556,4.540670513571592
2.982128514056225,3.6420795591220583,4.540785581855045
3.0018072289156628,3.652447238125215,4.541276415266008
3.0214859437751005,3.663089705853838,4.542145211754586
3.041164658634538,3.6740117819235354,4.543394437388693
3.060843373493976,3.6852185075848465,4.545026832502359
3.0805220883534137,3.696715154452269,4.547045418428644
3.1002008032128514,3.708507233783678,4.549453504846124
3.1198795180722896,3.7206005063452934,4.552254697769954
3.1395582329317273,3.7330009929002177,4.5554529082230175
3.159236947791165,3.7457149853617557,4.559052361624676
3.1789156626506028,3.7587490586561114,4.563057607937438
3.1985943775100405,3.7721100833428403,4.567473532618958
3.2182730923694782,3.7858052390455024,4.572305368426444
3.237951807228916,3.7998420287494334,4.577558708129084
3.2576305220883537,3.8142282940284633,4.583239518186848
3.2773092369477914,3.828972231267752,4.589354153458945
3.296987951807229,3.8440824089558214,4.595909373014134
3.316666666666667,3.8595677861253197,4.60291235712248
3.3363453815261046,3.8754377320291598,4.6103707254978366
3.3560240963855423,3.8917020471465222,4.618292556905004
3.37570281124498,3.9083709856218216,4.626686410215299
3.395381526104418,3.9254552792492836,4.635561347026179
3.4150602409638555,3.9429661631262807,4.644926955964926
3.4347389558232932,3.9609154031102447,4.654793378808652
3.454417670682731,3.979315325226852,4.665171338564638
3.474096385542169,3.998178847191494,4.6760721696973135
3.493775100401607,4.017519512221932,4.687507850488532
3.5134538152610446,4.037351525337699,4.699491038289054
3.5331325301204823,4.057689792361494,4.712035106930216
3.55281124497992,4.07854996185975,4.725154187473342
3.572489959839358,4.09994847028406,4.738863211987568
3.5921686746987955,4.121902590602548,4.753177960831519
3.6118473895582333,4.144430484740966,4.768115113728648
3.631526104417671,4.167551260187742,4.7836923049828375
3.6512048192771087,4.191285031155849,4.799928183227245
3.6708835341365464,4.215652984737981,4.81684247613392
3.690562248995984,4.240677452540511,4.834456060567898
3.710240963855422,4.266381988337208,4.852791038718626
3.7299196787148596,4.292791452346349,4.871870820810276
3.7495983935742974,4.319932102805933,4.8917202150533186
3.769277108433735,4.347831695602371,4.912365525590668
3.788955823293173,4.376519592799827,4.933834659286183
3.8086345381526105,4.406026881022007,4.956157242265863
3.8283132530120483,4.436386500757681,4.979364747321321
3.8479919678714865,4.467633387798025,5.003490633339524
3.867670682730924,4.499804628170804,5.028570498123942
3.887349397590362,4.532939628116809,5.054642246170312
3.9070281124497996,4.567080300861912,5.081746272914111
3.9267068273092374,4.602271272178276,5.109925668107961
3.946385542168675,4.638560107006455,5.139226439441417
3.966064257028113,4.675997559733065,5.169697760123265
3.9857429718875506,4.714637851094798,5.2013922426940775
4.005421686746988,4.7545389751184475,5.234366242672429
4.0251004016064265,4.79576304002068,5.26868019591448
4.044779116465864,4.838376647594776,5.304398993819369
4.064457831325302,4.8824513163225705,5.341592404042588
4.084136546184739,4.928063954289993,5.38033553539921
4.103815261044177,4.9752973889808985,5.420709366258636
4.123493975903615,5.0242409622091975,5.462801332351966
4.143172690763053,5.074991199865055,5.506705991005783
4.16285140562249,5.127652567847779,5.552525770602193
4.182530120481928,5.182338327600503,5.600371819016432
4.202208835341366,5.239171507129804,5.650364966862065
4.221887550200804,5.298286006389272,5.702636823702551
4.241566265060241,5.359827859558426,5.7573310315913595
4.261244979919679,5.42395668122309,5.814604699512459
4.2809236947791165,5.490847328972137,5.874630054363939
4.300602409638555,5.560691821743769,5.937596345685324
4.320281124497992,5.633701561739137,6.003712052266048
4.33995983935743,5.710109918341864,6.073207448846462
4.359638554216867,5.7901752458571165,6.146337604238767
4.379317269076306,5.874184423837895,6.223385899400718
4.398995983935744,5.9624570304030415,6.30466817522267
4.418674698795181,6.055350286766528,6.390537647737262
4.438353413654619,6.1532649472297605,6.481390764320799
4.4580321285140565,6.256652355949632,6.577674221282858
4.477710843373495,6.366022953798421,6.679893424920293
4.497389558232932,6.481956601084999,6.788622760802107
4.51706827309237,6.605115192654202,6.904518145592827
4.536746987951807,6.736258192228993,7.028332486505663
4.556425702811246,6.876261919331325,7.160934878669922
4.576104417670683,7.026143709201904,7.303334657461658
4.595783132530121,7.187092470710053,7.456711825553422
4.615461847389558,7.360507745758269,7.6224559526047955
4.6351405622489965,7.548050214186204,7.802216482671072
4.654819277108434,7.751707830738219,7.997968624834572
4.674497991967872,7.973883653074769,8.212100869962576
4.694176706827309,8.217514301588597,8.44753305302386
4.713855421686747,8.486232532337544,8.707878410191674
4.733534136546186,8.784594748554412,8.997670410792518
4.753212851405623,9.118406510684977,9.32268735593825
4.772891566265061,9.495200179561202,9.690428773180304
4.792570281124498,9.924956546806476,10.110835297066936
4.8122489959839365,10.421232874867181,10.597414179061735
4.831927710843374,11.00299882560306,11.169071469577203
4.851606425702812,11.697773218401924,11.853242934267652
4.871285140562249,12.547312925678904,12.691573487773162
4.890963855421687,13.618737134419328,13.751025086577135
4.910642570281125,15.028526810525692,15.147845603242963
4.930321285140563,17.00176360479325,17.1067441096841
4.95,20.050441442028237,20.139047873437626


==> figures/kx_vs_muky_zoomed.csv <==
lambda_w,KX,mu_KY
1.0339357429718876,3.835956669756889,7.333481866093592
1.0536144578313256,3.815634462779381,7.239858010048348
1.0732931726907633,3.796109234147126,7.149743190888209
1.092971887550201,3.777346485819934,7.062953567268958
1.1126506024096388,3.759313929687558,6.979318225941626
1.1323293172690765,3.7419813138302507,6.898678065691498
1.1520080321285142,3.7253202652651027,6.8208847952704375
1.171686746987952,3.7093041473664723,6.745800031947386
1.1913654618473897,3.693907930374715,6.673294489088378
1.2110441767068274,3.679108073601911,6.603247242654663
1.2307228915662654,3.6648824181112443,6.535545067817344
1.250401606425703,3.6512100887919843,6.470081837983974
1.2700803212851408,3.638071404878133,6.406757979489887
1.2897590361445785,3.6254477980684285,6.345479976026515
1.3094377510040163,3.6133217375009736,6.2861599175911795
1.329116465863454,3.601676660919202,6.228715089359399
1.3487951807228917,3.590496911438976,6.173067596415662
1.3684738955823295,3.5797676793906956,6.119144020754467
1.3881526104417672,3.5694749487666013,6.0668751073249005
1.4078313253012051,3.55960544785307,6.016195476345044
1.4275100401606429,3.55014660367144,5.967043359268237
1.4471887550200806,3.5410864998895915,5.919360356457959
1.4668674698795183,3.532413837900724,5.873091213868338
1.486546184738956,3.524117900796174,5.828183617810599
1.5062248995983938,3.516188519986062,5.784588005579467
1.5259036144578315,3.508616044245601,5.742257390728664
1.5455823293172692,3.5013913109862638,5.701147201662179
1.565261044176707,3.494505619570153,5.661215132376735
1.584939759036145,3.4879507065029487,5.622421004303252
1.6046184738955827,3.4817187223561485,5.584726638301021
1.6242971887550204,3.475802210282986,5.54809573594797
1.6439759036144581,3.470194086004761,5.512493769352677
1.6636546184738958,3.4648876191553644,5.477887878787433
1.6833333333333336,3.459876415881756,5.444246777506432
1.7030120481927713,3.455154402607149,5.411540663172348
1.722690763052209,3.450715810871763,5.379741135366562
1.7423694779116468,3.4465551631733438,5.348821118706265
1.7620481927710847,3.4426672597362913,5.318754791134445
1.7817269076305224,3.4390471661442494,5.2895175168313475
1.8014056224899602,3.4356902017764823,5.261085784465563
1.821084337349398,3.432591928993311,5.233437147218933
1.8407630522088356,3.429748143020404,5.206550169674364
1.8604417670682734,3.4271548624858243,5.180404375900061
1.880120481927711,3.4248083205674815,5.154980201709525
1.8997991967871488,3.4227049567120673,5.130258949789458
1.9194779116465865,3.4208414088896633,5.106222747633913
1.9391566265060243,3.4192145063511035,5.082854508091197
1.9588353413654622,3.417821262857759,5.06013789234168
1.9785140562249,3.416658870355866,5.038057275142325
1.9981927710843377,3.415724693069677,5.016597712185364
2.0178714859437754,3.4150162619898157,4.995744909428426
2.037550200803213,3.4145312697350256,4.975485194270432
2.057228915662651,3.4142675657672945,4.955805488451715
2.0769076305220886,3.414223151941884,4.936693282567674
2.0965863453815263,3.414396178375327,4.9181366120951955
2.116265060240964,3.414784939615772,4.900124034837265
2.135943775100402,3.4153878711013945,4.882644609698999
2.1556224899598395,3.4162035458937234,4.865687876714364
2.1753012048192772,3.4172306716738774,4.849243838249498
2.194979919678715,3.4184680879907283,4.833302941313407
2.2146586345381527,3.419914763750978,4.817856060924017
2.2343373493975904,3.421569794942049,4.802894484411334
2.254016064257028,3.423432402579548,4.788409896694908
2.273694779116466,3.4255019308718686,4.774394366530074
2.2933734939759036,3.4277778455952697,4.760840333334261
2.3130522088353414,3.4302597326734934,4.747740595051368
2.332730923694779,3.432947296956686,4.735088296649698
2.352409638554217,3.4358403611950425,4.722876919352476
2.3720883534136545,3.438938865203248,4.711100270546142
2.3917670682730927,3.4422428652123904,4.699752474333805
2.4114457831325304,3.4457525334066315,4.688827962705567
2.431124497991968,3.449468157642494,4.6783214672982405
2.450803212851406,3.4533901413492014,4.6682280117194646
2.4704819277108436,3.4575190036090544,4.658542904414154
2.4901606425702814,3.461855379417392,4.6492617320518175
2.509839357429719,3.466400020122223,4.6403803534163055
2.529518072289157,3.471153794044169,4.6318948937802915
2.5491967871485945,3.476117687277894,4.62380173974904
2.5688755020080323,3.481292804676768,4.616097534559566
2.58855421686747,3.4866803710230463,4.608779173822737
2.6082329317269077,3.492281732386429,4.601843801696656
2.6279116465863455,3.4980983576744498,4.595288807482796
2.647590361445783,3.504131840378718,4.589111822635339
2.667269076305221,3.5103839005216737,4.58331071817796
2.6869477911646586,3.516856386809142,4.5778836025214895
2.7066265060240964,3.5235512789946295,4.572828819678094
2.726305220883534,3.530470690462011,4.568144947872856
2.745983935742972,3.5376168710339493,4.56383079853967
2.76566265060241,3.5449922100141795,4.559885415716701
2.7853413654618477,3.5525992394725705,4.556308075830069
2.8050200803212855,3.5604406377827145,4.553098287872534
2.824698795180723,3.568519233422711,4.550255793980067
2.844377510040161,3.5768380090507392,4.54778057041027
2.8640562248995987,3.5854001058680303,4.5456728289300505
2.8837349397590364,3.59420882828294,4.543933018617935
2.903413654618474,3.603267648890956,4.542561828092068
2.923092369477912,3.6125802137867122,4.541560188190605
2.9427710843373496,3.6221503482254254,4.540929274993772
2.9624497991967873,3.631982062652556,4.540670513571592
2.982128514056225,3.6420795591220583,4.540785581855045
3.0018072289156628,3.652447238125215,4.541276415266008
3.0214859437751005,3.663089705853838,4.542145211754586
3.041164658634538,3.6740117819235354,4.543394437388693
3.060843373493976,3.6852185075848465,4.545026832502359
3.0805220883534137,3.696715154452269,4.547045418428644
3.1002008032128514,3.708507233783678,4.549453504846124
3.1198795180722896,3.7206005063452934,4.552254697769954
3.1395582329317273,3.7330009929002177,4.5554529082230175
3.159236947791165,3.7457149853617557,4.559052361624676
3.1789156626506028,3.7587490586561114,4.563057607937438
3.1985943775100405,3.7721100833428403,4.567473532618958
3.2182730923694782,3.7858052390455024,4.572305368426444
3.237951807228916,3.7998420287494334,4.577558708129084
3.2576305220883537,3.8142282940284633,4.583239518186848
3.2773092369477914,3.828972231267752,4.589354153458945
3.296987951807229,3.8440824089558214,4.595909373014134
3.316666666666667,3.8595677861253197,4.60291235712248
3.3363453815261046,3.8754377320291598,4.6103707254978366
3.3560240963855423,3.8917020471465222,4.618292556905004
3.37570281124498,3.9083709856218216,4.626686410215299
3.395381526104418,3.9254552792492836,4.635561347026179
3.4150602409638555,3.9429661631262807,4.644926955964926
3.4347389558232932,3.9609154031102447,4.654793378808652
3.454417670682731,3.979315325226852,4.665171338564638
3.474096385542169,3.998178847191494,4.6760721696973135
3.493775100401607,4.017519512221932,4.687507850488532
3.5134538152610446,4.037351525337699,4.699491038289054
3.5331325301204823,4.057689792361494,4.712035106930216
3.55281124497992,4.07854996185975,4.725154187473342
3.572489959839358,4.09994847028406,4.738863211987568
3.5921686746987955,4.121902590602548,4.753177960831519
3.6118473895582333,4.144430484740966,4.768115113728648
3.631526104417671,4.167551260187742,4.7836923049828375
3.6512048192771087,4.191285031155849,4.799928183227245
3.6708835341365464,4.215652984737981,4.81684247613392
3.690562248995984,4.240677452540511,4.834456060567898
3.710240963855422,4.266381988337208,4.852791038718626
3.7299196787148596,4.292791452346349,4.871870820810276
3.7495983935742974,4.319932102805933,4.8917202150533186
3.769277108433735,4.347831695602371,4.912365525590668
3.788955823293173,4.376519592799827,4.933834659286183
3.8086345381526105,4.406026881022007,4.956157242265863
3.8283132530120483,4.436386500757681,4.979364747321321
3.8479919678714865,4.467633387798025,5.003490633339524
3.867670682730924,4.499804628170804,5.028570498123942
3.887349397590362,4.532939628116809,5.054642246170312
3.9070281124497996,4.567080300861912,5.081746272914111
3.9267068273092374,4.602271272178276,5.109925668107961
3.946385542168675,4.638560107006455,5.139226439441417
3.966064257028113,4.675997559733065,5.169697760123265

